A Knowledge Graph for Assessing Aggressive Tax Planning Strategies

The taxation of multi-national companies is a complex field, since it is influenced by the legislation of several states. Laws in different states may have unforeseen interaction effects, which can be exploited by allowing multinational companies to minimize taxes, a concept known as tax planning. In this paper, we present a knowledge graph of multinational companies and their relationships, comprising almost 1.5M business entities. We show that commonly known tax planning strategies can be formulated as subgraph queries to that graph, which allows for identifying companies using certain strategies. Moreover, we demonstrate that we can identify anomalies in the graph which hint at potential tax planning strategies, and we show how to enhance those analyses by incorporating information from Wikidata using federated queries.

==> rebuttal.txt <==
We would like to thank the reviewers for their constructive feedback. Please find some comments below.

R1.1: Do anomalies in the graph allow to discover unknown tax avoidance strategies?
Anomalies in the graph allow to identify substructures that might hint at new, not yet discovered tax avoidance strategies. Yet, all these structures have to be evaluated considering the legal background of the tax system. For example, addresses with unusual degrees (pp.10) can be seen as such anomalies, and they often reveal certain tax avoidance strategies. 

R1.2: What is the domain experts' perspective on the approach and results?
The domain experts appreciate the new approach to visualize and analyze structures of corporate groups. So far, most domain experts have not disentangled detailed relationships between group members nor analyzed characteristics of corporate subgroups on their own. This new approach of a knowledge graph allows domain experts to learn more about corporate group structures and their behavior. A closer link with financial data of these group affiliates can help to provide more evidence on tax avoidance and profit shifting.

R1.3: Were the domain experts able to learn something they did not know before already?
The observation about Denmark as a potential tax haven (p.10) was new to our domain experts. Yet, such findings have to be evaluated considering the legal background of the tax system.

R1.4: Can the domain experts make use of the graph on their own?
Our domain experts were tech savvy enough to query databases with SQL, so they could issue their own SPARQL queries after comparatively little training, using example queries provided to them.

R2.1: The dump of the KG for bulk download would be very useful.
We have added a download link to the project Web page.

R2.2: It would be nice to have additional insights from scholars working in these fields about how useful they found the information as is.
See R1.2-1.4 above.

R2.3: The two plots in Fig. 4 look almost identical.
The key point is that typical tax havens (Cayman Islands etc.) appear among the top legal addresses, but not the top headquarter addresses. We will improve the visualization for the final version.

R3.1: I understand the difficulty of releasing the graph to others.
Actually, the graph is publicly available as a dump, a Linked Data endpoint, and a SPARQL query endpoint. We are *planning* extensions which will not be publicly available, since they will use non-freely licensed data, but all analyses presented in the paper are based on a publicly available dataset.

R4.1: Fig. 4 is hard to read due to using similar colors.
Agreed. We will improve it (see R2.3)

R4.2: What are ultimate children?
Given a hierarchical ownership structure, all companies that are direct or indirect children of the company at the top of the ownership structure, are ultimate children of that company. For isDirectlyConsolidatedBy(A,B) and isDirectlyConsolidatedBy(B,C), A and B would be ultimate children of C, if C is not a child of any other company.
